Explainable Multi-Camera 3D Object Detection with Transformer-Based Saliency Maps

Vision Transformers (ViTs) have achieved state-of-the-art results on various computer vision tasks, including 3D object detection. However, their end-to-end implementation also makes ViTs less explainable, which can be a challenge for deploying them in safety-critical applications, such as autonomous driving, where it is important for authorities, developers, and users to understand the model's reasoning behind its predictions. In this paper, we propose a novel method for generating saliency maps for a DetR-like ViT with multiple camera inputs used for 3D object detection. Our method is based on the raw attention and is more efficient than gradient-based methods. We evaluate the proposed method on the nuScenes dataset using extensive perturbation tests and show that it outperforms other explainability methods in terms of visual quality and quantitative metrics. We also demonstrate the importance of aggregating attention across different layers of the transformer. Our work contributes to the development of explainable AI for ViTs, which can help increase trust in AI applications by establishing more transparency regarding the inner workings of AI models.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> data/np_grad_cam.dat <==
perc nds
0     0.3972785260581867
20    0.38757417309018394
30    0.3825399031911468
40    0.3734524418902149
50    0.36138527276935173
60    0.3454424103555997
70    0.32277648950648113
80    0.2882194226204192
90    0.2295751240043657
92    0.20913521134199717
94    0.18781701830497297
96    0.13575058197343276
98    0.1001384460091203
99    0.037709175017619126
100   0.02

==> data/np_gradient_rollout.dat <==
perc nds
0     0.3972785260581867
20    0.3740463010623055
30    0.3696116692111823
40    0.3593610960416754
50    0.3434194167983168
60    0.3221508520248628
70    0.3047409709702552
80    0.27453885076809287
90    0.2246925337807868
92    0.2116198602810547
94    0.1914549780252826
96    0.1415700123101828
98    0.10828115732150065
99    0.03992786237208882
100   0.02

==> data/np_random.dat <==
perc nds
0     0.3972785260581867
10    0.30220981597690816
20    0.272309449798821
30    0.23806629697941856
40    0.21584636375383592
50    0.19533484915059582
60    0.1685851758547114
70    0.14044794259846366
80    0.07959529555341201
90    0.033971286957599434
92    0.028778870165247595
94    0.027756759563692703
96    0.028244865186036926
98    0.028244865186036926
99    0.028244865186036926
100   0.02

==> data/np_raw_last.dat <==
perc nds
0     0.3972785260581867
10    0.39274568041920366
20    0.387550700727897
30    0.3795862958924333
40    0.3700079872203528
50    0.3541289301663505
60    0.3363162823775116
70    0.313413861069062
80    0.280563645333741
90    0.22916805878429275
92    0.213614109355199
94    0.18996393418670085
96    0.15337844328402034
98    0.08954709714984074
99    0.03839870839496686
100   0.02

==> data/np_raw_max.dat <==
perc nds
0     0.3972785260581867
10    0.3954403044776761
20    0.3932757969881667
30    0.38762538393483625
40    0.38219868782975863
50    0.3727642053191327
60    0.35856204124299235
70    0.3369701784352022
80    0.3007948437237881
90    0.240144450466499
92    0.21950597331214244
94    0.19858964916606076
96    0.1435136645996544
98    0.10667471331731189
99    0.04150318198701127
100   0.02

==> data/np_raw_mean.dat <==
perc nds
0     0.3972785260581867
10    0.39658536405758704
20    0.3944949187030716
30    0.3905982701978675
40    0.38069609562552886
50    0.3660282848352653
60    0.34782416329564625
70    0.3190558832179645
80    0.27847685070881045
90    0.22373073737142107
92    0.20888533427512274
94    0.18961318346268174
96    0.15673989471646962
98    0.09545651914018924
99    0.05130483025232422
100   0.02

==> data/pp_grad_cam.dat <==
perc nds
0     0.3972785260581867
5     0.24471722677614335
10    0.19792074898126033
15    0.1681901452668569
20    0.14983922983957224
30    0.12094588247130186
40    0.11157584779291829
50    0.07524061628262875
60    0.046370827430340524
70    0.04623552619793455
80    0.0280104699489228
90    0.028753468096238056
95    0.029075203223277446
100   0.02

==> data/pp_gradient_rollout.dat <==
perc nds
0	0.3972785260581867
%1	0.35059725791878205
%2	0.3157894640452975
%3	0.29032399869687725
%4   0.26875623753168637
5   0.2547090974577945
%6   0.23919711906419022
%7   0.22879930874829174
%8   0.22147607475563147
%9   0.2145313216848646
10  0.20679991259139413
%11  0.20032481542442926
%12  0.1963870896806637
%13  0.19070933528872203
%14  0.18402930333992135
15  0.1790344661013096
20  0.1629695016229833
30  0.1426524207815721
40  0.1186252644586903
50  0.09781987278142767
60  0.0699372740676439
70  0.057344074118497235
80  0.04130165249886621
90  0.028866970249085733
95  0.02908179284835959
100 0.02

==> data/pp_random.dat <==
perc nds
0	0.3972785260581867
%1	0.34709694290521875
%2	0.3287888218400047
%3	0.3189060778366127
%4	0.31694305954821933
5	0.31584409834215493
%6   0.3142378446277761
%7   0.31398558096813567
%8   0.31052889075550205
%9   0.305894214215136
10  0.3024578696279717
%11  0.2999170467260009
%12  0.2952018014642209
%13  0.29209284661844886
%14  0.29028767836118624
15  0.28674188457208705
20  0.2722956082552214
30  0.23863791795847228
40  0.21498439954583187
50  0.195366566917443
60  0.16931719711431023
70  0.14092188370256714
80  0.07956663823313674
90  0.033885351078938565
100 0.02

==> data/pp_raw_last.dat <==
perc nds
0	  0.3972785260581867
5     0.2679552365454323
10    0.22329356084490715
20    0.18296825779455522
30    0.15269059367550214
40    0.12379810662905881
50    0.07971296762694505
60    0.05223342089247708
70    0.04542631263301675
80    0.03275735662628025
90    0.028780958083928377
95    0.029345860671794982
100   0.02

==> data/pp_raw_max.dat <==
perc nds
0	  0.3972785260581867
%1     0.3497559733834699
%2     0.3106973642078316
%3     0.278027343518599
%4     0.25725818303140774
5     0.23842871764667284
%6     0.22366314506883053
%7     0.21149878263610336
%8     0.20192485694605403
%9     0.19361069276259912
10    0.18686290830252983
%11    0.18411688184488134
%12    0.1773279609575675
%13    0.17360349474676623
%14    0.1688509233756468
15    0.1629470386138247
20    0.15068946174826714
30    0.11576576948610398
40    0.07623326576432263
50    0.056501141697499535
60    0.03336996385730234
70    0.03313488926900252
80    0.028588182336485978
90    0.029698765807760374
95    0.029939861714946246
100   0.02

==> data/pp_raw_mean.dat <==
perc  nds
0     0.3972785260581867
5     0.25974963440634397
10    0.22000492637305458
20    0.17671390903993126
30    0.1533081411799929
40    0.13490000664944493
50    0.09114390231822148
60    0.0617864734494095
70    0.04784646098462024
80    0.03317502637892335
90    0.0295980210045383
95    0.02967014954609124
100   0.02
